Soft Quantization using Entropic Regularization

The quantization problem aims to find the best possible approximation of probability measures on ${\mathbb{R}}^d$ using finite, discrete measures. The Wasserstein distance is a typical choice to measure the quality of the approximation. This contribution investigates the properties and robustness of the entropy-regularized quantization problem, which relaxes the standard quantization problem. The proposed approximation technique naturally adopts the softmin function, which is well known for its robustness in terms of theoretical and practicability standpoints. Moreover, we use the entropy-regularized Wasserstein distance to evaluate the quality of the soft quantization problem's approximation, and we implement a stochastic gradient approach to achieve the optimal solutions. The control parameter in our proposed method allows for the adjustment of the optimization problem's difficulty level, providing significant advantages when dealing with exceptionally challenging problems of interest. As well, this contribution empirically illustrates the performance of the method in various expositions.

==> keybindings.json <==
// Place your key bindings in this file to override the defaultsauto[]
[
    {
        "key": "alt+j",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "fraction"
        }
    },
    {
        "key": "ctrl+b",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "bold"
        }
    },
    {
        "key": "ctrl+i",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "italic"
        }
    },
    {
        "key": "ctrl+shift+i",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "itemize"
        }
    },
    {
        "key": "ctrl+shift+e",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "enumerate"
        }
    },
    {
        "key": "ctrl+shift+u",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "underbrace"
        }
    },
    {
        "key": "ctrl+shift+o",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "overbrace"
        }
    },
    {
        "key": "ctrl+alt+u",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "underset"
        }
    },
    {
        "key": "ctrl+alt+o",
        "command": "editor.action.insertSnippet",
        "when": "editorTextFocus",
        "args": {
            "langId": "latex",
            "name": "overset"
        }
    },
    {
        "key": "alt+right",
        "command": "-workbench.action.terminal.focusNextPane",
        "when": "terminalFocus"
    },
    {
        "key": "alt+right",
        "command": "jumpToNextSnippetPlaceholder",
        "when": "editorTextFocus && hasNextTabstop && inSnippetMode"
    },
    {
        "key": "tab",
        "command": "-jumpToNextSnippetPlaceholder",
        "when": "editorTextFocus && hasNextTabstop && inSnippetMode"
    },
    {
        "key": "alt+left",
        "command": "jumpToPrevSnippetPlaceholder",
        "when": "editorTextFocus && hasPrevTabstop && inSnippetMode"
    },
    {
        "key": "shift+tab",
        "command": "-jumpToPrevSnippetPlaceholder",
        "when": "editorTextFocus && hasPrevTabstop && inSnippetMode"
    },
    {
        "key": "alt+left",
        "command": "-workbench.action.terminal.focusPreviousPane",
        "when": "terminalFocus"
    },
    {
        "key": "alt+right",
        "command": "hsnips.nextPlaceholder",
        "when": "editorTextFocus && hasNextTabstop && inSnippetMode"
    },
    {
        "key": "tab",
        "command": "-hsnips.nextPlaceholder",
        "when": "editorTextFocus && hasNextTabstop && inSnippetMode"
    },
    {
        "key": "alt+left",
        "command": "hsnips.prevPlaceholder",
        "when": "editorTextFocus && hasPrevTabstop && inSnippetMode"
    },
    {
        "key": "alt+b",
        "command": "workbench.action.toggleSidebarVisibility"
    },
    {
        "key": "ctrl+b",
        "command": "-workbench.action.toggleSidebarVisibility"
    },
    {
        "key": "ctrl+shift+e",
        "command": "-workbench.view.explorer"
    },
    {
        "key": "ctrl+shift+u",
        "command": "-workbench.action.output.toggleOutput"
    },
    {
        "key": "ctrl+shift+o",
        "command": "-workbench.action.gotoSymbol"
    }
]



==> latex.json <==
{
	// Place your snippets for latex here. Each snippet is defined under a snippet name and has a prefix, body and 
	// description. The prefix is what is used to trigger the snippet and the body will be expanded and inserted. Possible variables are:
	// $1, $2 for tab stops, $0 for the final cursor position, and ${1:label}, ${2:another} for placeholders. Placeholders with the 
	// same ids are connected.
	// Example:
	// "Print to console": {
	// 	"prefix": "log",
	// 	"body": [
	// 		"console.log('$1');",
	// 		"$2"
	// 	],
	// 	"description": "Log output to console"
	// }
	"Align*": {
		"prefix": "al",
		"body": [
			"\\begin{align*}",
			"\t$0",
			"\\end{align*}"
		]
	},
	"fraction": {
		"prefix": "f",
		"body": [
			"\\frac{$1}{$2} $0"
		]
	},
	"bold": {
		"prefix": "bold",
		"body": [
			"\\textbf{${1:${TM_SELECTED_TEXT}}} $0"
		]
	},
	"italic": {
		"prefix": "italic",
		"body": [
			"\\textit{${1:${TM_SELECTED_TEXT}}} $0"
		]
	},
	"underbrace": {
		"prefix": "underbrace",
		"body": [
			"\\underbrace{${1:${TM_SELECTED_TEXT}}}_{$2} $0"
		]
	},
	"overbrace": {
		"prefix": "overbrace",
		"body": [
			"\\overbrace{${1:${TM_SELECTED_TEXT}}}_{$2} $0"
		]
	},
	"underset": {
		"prefix": "underset",
		"body": [
			"\\underset{$1}{${2:${TM_SELECTED_TEXT}}} $0"
		]
	},
	"overset": {
		"prefix": "overset",
		"body": [
			"\\overset{$1}{${2:${TM_SELECTED_TEXT}}} $0"
		]
	},
	"thm": {
		"prefix": "thm",
		"body": [
			"\\begin{thm} $1 \\end{thm} $0"
		]
	},
	"itemize": {
		"prefix": "itemize",
		"body": [
			"\\begin{itemize}",
			"\t\\item $1",
			"\\end{itemize}",
			"$0"
		]
	},
	"enumerate": {
		"prefix": "enum",
		"body": [
			"\\begin{enumerate}",
			"\t\\item $1",
			"\\end{enumerate}",
			"$0"
		]
	},
	"Environment": {
		"prefix": "beg",
		"body": [
			"\\begin{${1:name}}",
			"\t$0",
			"\\end{${1:name}}"
		]
	},
	"Text": {
		"prefix": "txt",
		"body": [
			"\\text{$0}"
		]
	},
	"Image": {
		"prefix": "img",
		"body": [
			"\\begin{figure}[H]",
			"\t\\centering",
			"\t\\includegraphics[width=0.5\\textwidth]{${1:${TM_SELECTED_TEXT}}}",
			"\t\\caption{${2:caption}\\label{fig:${3:sample}}}",
			"\\end{figure}",
			"$0"
		]
	},
	"Table": {
		"prefix": "tab",
		"body": [
			"\\begin{table}[H]",
			"\t\\centering",
			"\t\\begin{tabular}{${1:ccc}}",
			"\t\t\\toprule",
			"\t\ta & b & c \\\\\\ \\midrule",
			"\t\t1 & 2 & 3 \\\\\\",
			"\t\t\\bottomrule",
			"\t\\end{tabular}",
			"\t\\caption{${2:caption}\\label{tab:${3:sample}}}",
			"\\end{table}",
			"$0"
		]
	},
	"pmatrix": {
		"prefix": "pm",
		"body": [
			"\\begin{pmatrix}",
			"$1",
			"\\end{pmatrix}",
			"$0"
		]
	},
	"Integral": {
		"prefix": "int",
		"body": [
			"\\int_{${1:0}}^{${2:\\infty}} $0"
		]
	},
	"Sum Full": {
		"prefix": "sumi",
		"body": [
			"\\sum_{${1:i}=${2:0}}^{${3:\\infty}} $0"
		]
	},
	"undersetinline": {
		"prefix": "_",
		"body": [
			"_{$1}$0"
		]
	},
	"parenthesis1": {
		"prefix": "(",
		"body": [
			"\\left($1\\right"
		]
	},
	"parenthesis2": {
		"prefix": "[",
		"body": [
			"\\left[$1\\right"
		]
	},
	"parenthesis3": {
		"prefix": "{",
		"body": [
			"\\left{$1\\right"
		]
	},
	"average": {
		"prefix": "avg",
		"body": [
			"\\langle $1 \\rangle$0"
		]
	},
	"Sum": {
		"prefix": "sum",
		"body": [
			"\\sum_{${1:i=0}}^{${2:\\infty}} $0"
		]
	},
	"hbar": {
		"prefix": "hb",
		"body": [
			"\\hbar"
		]
	},
	"section": {
		"prefix": "sec",
		"body": [
			"\\section{$1}",
			"$0"
		]
	},
	"subsection": {
		"prefix": "ssec",
		"body": [
			"\\subsection{$1}",
			"$0"
		]
	},
	"operatorname": {
		"prefix": "op",
		"body": [
			"\\operatorname{$1} $0",
		]
	},
	"mathrm": {
		"prefix": "rm",
		"body": [
			"\\mathrm{$1} $0"
		]
	}
}
